SynGuar: Guaranteeing Generalization in Programming by Example

Programming by Example (PBE) is a program synthesis paradigm in which the synthesizer creates a program that matches a set of given examples. In many applications of such synthesis (e.g., program repair or reverse engineering), we are to reconstruct a program that is close to a specific target program, not merely to produce some program that satisfies the seen examples. In such settings, we wish that the synthesized program generalizes well, i.e., has as few errors as possible on the unobserved examples capturing the target function behavior. In this paper, we propose the first framework (called SynGuar) for PBE synthesizers that guarantees to achieve low generalization error with high probability. Our main contribution is a procedure to dynamically calculate how many additional examples suffice to theoretically guarantee generalization. We show how our techniques can be used in 2 well-known synthesis approaches: PROSE and STUN (synthesis through unification), for common string-manipulation program benchmarks. We find that often a few hundred examples suffice to provably bound generalization error below $5\%$ with high ($\geq 98\%$) probability on these benchmarks. Further, we confirm this empirically: SynGuar significantly improves the accuracy of existing synthesizers in generating the right target programs. But with fewer examples chosen arbitrarily, the same baseline synthesizers (without SynGuar) overfit and lose accuracy.

==> data/StrPROSE-spacedrop-P13P15-2.csv <==
33480601978900155703288723367469056,52163846267928349484278230166812936854639292473262735360,3331055495589027944987505807854111534287994880,199145649383527844425267544340304261051845586590208000,182089844397658783622095468032000,49713851646386756460339058210225604410702778359873536,1820936551699600948251303837465381638266083475994627905945600,6894181644056542946163147272877133321584855409404781516865536,2491573416054941966301064517554601501593600,56194957719246138631248642087400644489949105957650825216,13792278256789428424316013295026046808154472448,172126914736103489932380303846016103763290075210616225792000,10395279572746179954216160967102455022374724042752,76116885879351381332667797621502707368292217402984666321223680,211833562373526807878910499329717019060624642582019770368,190889887575753164305136214301691942660806080247124343447087206400,50986745678301180430185309826905766764747730944,1204426666391111131386414732036322029721910781903610225388783257190400000,2213044026920082193361703256499641683579489246024499200,656422101231096475497311576007198720,71204780857990890376188554207685713312945415323648,13375259128840539541028116695165389923758080,2327557859099666727148973679722332393670513872517627904,1311834183876205598121758830053200076800,394923156952667640039086237480786143232,14877686423565364267476847775856771989504,66556729067125559795523838000667956258658437883778892431360,996210336033570996492934206424315038313349120,52333077196627894086207180839181899805259491589095604224,5954060627198104257367926049426013511942144,767923101867137923392340629802828612159937149009920,1242851472297639684327231897093815268642206710383771648
395673600,1039360,57344,8929280,302080,13434880,1187840,216268800,4756480,67092480,18677760,5120,12718080,179200,2752655360,18513920,4608,8091648,51200,72960,217436160,9215262720,1039360,13363200,40960,36225024,5376,32768,163840,619520,194560,5365760
2305,3601,6913,7609,1561,5017,154617542,8101,8425,5617,3601,5521,4801,4333,4105,3673,76230374,673,7729,12601,1189,13465,6349,9049,9745,10093,8809,15553,3457,5281,4105,7489
48,48,12,12,48,48,12,9,192,6,48,12,48,48,96,48,12,12,48,12,9,192,48,12,48,12,48,48,9,12,12,48

==> data/section_2_eg/2example_resultprogs_32_runs.txt <==

Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 2)), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, (-?\d+)(\.\d+)?, 0, 1)), RelPos(x, (.*?, [\,\.\;\-\|], -2, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, [A-Z]+, 1, 2)), RelPos(x, (.*?, [A-Z]+, 1, 3))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 1, 3)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 1)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 2), RelPos(x, (.*?, \s+, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (.*?, \s+, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 1, 2))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 2)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 3), RelPos(x, (.*?, [\,\.\;\-\|], 0, 3))), Concats(SubString(x, AbsPos(x, 7), RelPos(x, (.*?, [A-Z]+, 1, 2))), SubString(x, RelPos(x, (.*?, [A-Z]+, -1, 0)), AbsPos(x, 11))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (^\s*, .*?, 0, 1))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (^\s*, .*?, 0, 2)), RelPos(x, (\w+, .*?, 0, 3))), Concats(SubString(x, RelPos(x, (\w+, .*?, 0, 3)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 1, 2))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1)))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, \s+, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 0, 1)), RelPos(x, (.*?, \w+, 1, 3))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 1, 1)), AbsPos(x, 12)), Concats(ConstStr(","), SubString(x, AbsPos(x, 13), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 1)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 2), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), AbsPos(x, 9)), Concats(ConstStr(","), SubString(x, AbsPos(x, 10), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (^\s*, .*?, 0, 1))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (^\s*, .*?, 0, 2)), RelPos(x, (.*?, [\,\.\;\-\|], 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 3)), RelPos(x, (.*?, \s+, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \s+, 2, 1)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, [\,\.\;\-\|], 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, [\,\.\;\-\|], 0, 1)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 1, 2))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 1, 3)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 2)), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, ([A-Z]+, .*?, 0, 2)), RelPos(x, (.*?, \s+, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 1, 1)), RelPos(x, (.*?, \s+, 1, 2))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \s+, 1, 3)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 2)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 3), RelPos(x, (\d+, .*?, 0, 3))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), AbsPos(x, 10)), Concats(ConstStr(","), SubString(x, AbsPos(x, 11), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 0, 1)), RelPos(x, (\w+, .*?, 0, 2))), Concats(SubString(x, RelPos(x, (\w+, .*?, 0, 2)), AbsPos(x, 6)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 7), AbsPos(x, 9)), Concats(ConstStr(","), SubString(x, AbsPos(x, 10), AbsPos(x, -1)))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 0, 1)), RelPos(x, (\w+, .*?, 0, 2))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, \s+, 0, -1))), Concats(ConstStr("0,"), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (.*?, \s+, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 1, 1)), RelPos(x, (\w+, .*?, 2, -1))), Concats(SubString(x, RelPos(x, (\w+, .*?, 2, -1)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 2, 1)), AbsPos(x, -1)))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, [\,\.\;\-\|], 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, [\,\.\;\-\|], 0, 1)), RelPos(x, (.*?, [\,\.\;\-\|], 0, 2))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, [\,\.\;\-\|], 0, 3)), RelPos(x, (.*?, \s+, 1, -1))), Concats(SubString(x, RelPos(x, (.*?, \s+, 1, -1)), RelPos(x, (.*?, \s+, 1, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \s+, 1, 1)), AbsPos(x, -1)))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 2)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 3), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 2, 1)), AbsPos(x, 13))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, -12)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, -10), AbsPos(x, -9)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, -8), AbsPos(x, 7)), Concats(ConstStr(","), SubString(x, AbsPos(x, 8), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 3)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 4), RelPos(x, (.*?, [A-Z]+, 1, 3))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, ([A-Z]+, .*?, 1, 3)), AbsPos(x, -3)), Concats(ConstStr(","), SubString(x, AbsPos(x, -2), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, \s+, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 0, 1)), RelPos(x, (.*?, \s+, 0, 3))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), AbsPos(x, -6)), Concats(ConstStr(","), SubString(x, AbsPos(x, -5), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, \s+, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 0, 1)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, -6), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \s+, 2, 1)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, -13)), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (.*?, \w+, 1, 1))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (.*?, \w+, 2, 1))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 0, 1)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), AbsPos(x, 7)), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, -11)), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, [A-Z]+, 0, 3)), RelPos(x, (\w+, .*?, 1, -1))), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, -1)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), AbsPos(x, 10)), Concats(ConstStr(","), SubString(x, AbsPos(x, 11), AbsPos(x, -1)))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 3)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, -10), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 2, 1)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, \s+, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), AbsPos(x, -9)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, -8), AbsPos(x, -7)), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 2)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 3), AbsPos(x, -10)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, -9), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, \s+, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 4), RelPos(x, (.*?, \s+, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 1, 1)), AbsPos(x, 8)), Concats(ConstStr(","), SubString(x, AbsPos(x, 9), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 1)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 2), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 1, 3))), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 3)), RelPos(x, (.*?, \w+, 2, 3))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 2, 1)), AbsPos(x, -1)))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, -13)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, -12), AbsPos(x, -11)), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 2, 1)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), AbsPos(x, 1)), Concats(ConstStr(","), Concats(SubString(x, AbsPos(x, 2), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, AbsPos(x, -5), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (.*?, \s+, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 0, 1)), RelPos(x, (.*?, \s+, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \s+, 1, 1)), RelPos(x, ([A-Z]+, .*?, 1, 2))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 0, 1)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (\w+, .*?, 1, 1)), RelPos(x, (\w+, .*?, 1, 2))), Concats(ConstStr(","), SubString(x, RelPos(x, (\w+, .*?, 1, 3)), AbsPos(x, 15))))))))

==> data/section_2_eg/epsilon05delta02_resultprogs_32_runs.txt <==

Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))
Concats(SubString(x, AbsPos(x, 0), RelPos(x, (\w+, .*?, 0, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 1, 0)), RelPos(x, (\w+, .*?, 1, 0))), Concats(ConstStr(","), Concats(SubString(x, RelPos(x, (.*?, \w+, 2, 0)), RelPos(x, (\w+, .*?, 2, 0))), Concats(ConstStr(","), SubString(x, RelPos(x, (.*?, \w+, 3, 0)), AbsPos(x, -1))))))))

==> data/section_2_eg/examples_for_first_run.csv <==
input0,output,H
0E-E 2|u7kuZ85,"0E,E,2,u7kuZ85",1302496705196351536670309115559030774656000
" J-3bJ.9;PPm"," J,3bJ,9,PPm",102881999487295881216
tpJ|AV n0d7 6z,"tpJ,AV,n0d7,6z",2051584233600
R 3|6VCs Q,"R,3,6VCs,Q",304128
M x cSkrw ru6,"M,x,cSkrw,ru6",304128
"Wk  U U nZp X ","Wk,U,U,nZp X ",864
gsa-ub  hn lpa,"gsa,ub,hn,lpa",216
"RO8I3  R SuM|e ","RO8I3,R,SuM,e ",144
"q E 0 LD0 ","q,E,0,LD0 ",144
"dZPz T.Q s ","dZPz,T,Q,s ",144
Ny e87e -lO  0w,"Ny,e87e,lO,0w",36
FX 1 U P 1fN,"FX,1,U,P 1fN",18
Ti iiK4s 3 F7v9,"Ti,iiK4s,3,F7v9",18
f Uf Sh|Xx5U,"f,Uf,Sh,Xx5U",18
"H1i7x 7e3 n-y  ","H1i7x,7e3,n,y  ",18
E ppIW bq3E |0,"E,ppIW,bq3E,0",18
AMO. Ax -L 7  N,"AMO,Ax,L,7  N",18
" E  3 9h fQO5N"," E,3,9h,fQO5N",18
mbY9  OV duV e,"mbY9,OV,duV,e",18
6t.xk6l w V,"6t,xk6l,w,V",18
"H.EFK R,r E Q","H,EFK,R,r E Q",18
"N 5 nB nC S ","N,5,nB,nC S ",18
9jd 7U F d4X ZM,"9jd,7U,F,d4X ZM",18
k8XavD O gO R,"k8XavD,O,gO,R",18
"1 FGnt  syDm a ","1,FGnt,syDm,a ",18
"eF KG pczX H,Yh","eF,KG,pczX,H,Yh",18
iV E2. udXi 6b7,"iV,E2,udXi,6b7",18
"o5,R- 0R rAhcG","o5,R,0R,rAhcG",18
" Y-RYJa|l y"," Y,RYJa,l,y",18
"9 802 jL ,WXwZA","9,802,jL,WXwZA",18
"M0 T lwVm x vk ","M0,T,lwVm,x vk ",18
" f  o 6,O M 3x8"," f,o,6,O M 3x8",18
"N fArzWze-Vb 2 ","N,fArzWze,Vb,2 ",18
.wL Cc M6 Iu,".wL,Cc,M6,Iu",18
g  R cR9x DtS,"g,R,cR9x,DtS",18
"bqM  tW|Nlp t ","bqM,tW,Nlp,t ",18
t Uw D hP,"t,Uw,D,hP",18
pe;vB yWb Ey,"pe,vB,yWb,Ey",18
fSC;h I  y  f,"fSC,h,I,y  f",18
" 0C|n  i cL."," 0C,n,i,cL.",18
"MUS G IA W ","MUS,G,IA,W ",18
R V CCkt3v9N I,"R,V,CCkt3v9N,I",18
2eL 410 yd 9;,"2eL,410,yd,9;",18
" Ls H6 J BAmt "," Ls,H6,J,BAmt ",18
KeKi;O |a4iC u,"KeKi,O,a4iC,u",18
" 9 9 tag yqX"," 9,9,tag,yqX",18
" JF  S3 AM  T"," JF,S3,AM,T",18
F;H 0 3SjV 0lu,"F,H,0,3SjV 0lu",18
v23;3t OxVg Cn,"v23,3t,OxVg,Cn",18
N t g-CQOKvcwso,"N,t,g,CQOKvcwso",18
B-w qs8 rEhb,"B,w,qs8,rEhb",18
"t , xUz  E o. ","t,xUz,E,o. ",18
"C p s   Opa4 ","C,p,s,Opa4 ",18
"sWPi iC F,IZA","sWPi,iC,F,IZA",18
cfc F-D  A|p,"cfc,F,D,A|p",18
9 i dq Rqo A,"9,i,dq,Rqo A",18
c O7 a-frd,"c,O7,a,frd",18
Mf R r 9 Dw 2,"Mf,R,r,9 Dw 2",18
"z,8NU, S7.V DY","z,8NU,S7,V DY",18
loOA4e sIQ|Ek n,"loOA4e,sIQ,Ek,n",18
H;-xn9xr 9 2J,"H,xn9xr,9,2J",18
" ov qsh  n-S0 k"," ov,qsh,n,S0 k",18
o9KT EY  W  Ox,"o9KT,EY,W,Ox",18
hoJH xX SQiS;eK,"hoJH,xX,SQiS,eK",18
f 6 OT W  2qZ l,"f,6,OT,W  2qZ l",18
-pZ7quzMT U.O W,"-pZ7quzMT,U,O,W",18
z 8 SP4E3 iu,"z,8,SP4E3,iu",18
"4 8  -m1P4r ,Z ","4,8,m1P4r,Z ",18
"  19 qc Zt-0bx","  19,qc,Zt,0bx",18
"S,;T H j0 sas","S,T,H,j0 sas",18
kl AC Qk7I0r;ng,"kl,AC,Qk7I0r,ng",18
y1A 8L PwL  wx,"y1A,8L,PwL,wx",18
HY z|rsx q;UeOM,"HY,z,rsx,q;UeOM",18
"0m ds 80 z4f . ","0m,ds,80,z4f . ",18
eu x v IxuqWjm,"eu,x,v,IxuqWjm",18
"4o,m6 b Ez;","4o,m6,b,Ez;",18
"8 R ,vr M s ","8,R,vr,M s ",18
" c42-U4 ACHmr 1"," c42,U4,ACHmr,1",18
f.0SQ dK jf,"f,0SQ,dK,jf",18
o6    Ql-z n,"o6,Ql,z,n",18
f   b.Xu uCl2O,"f,b,Xu,uCl2O",18
2ZHc9 u uO Z|Mw,"2ZHc9,u,uO,Z|Mw",18
"MTs ,  0l  sM q","MTs,0l,sM,q",18
Q.dm rYBZ 1 ei,"Q,dm,rYBZ,1 ei",18
fCCT 0 M2 6Yj,"fCCT,0,M2,6Yj",18
"h-m.C2  ,sgV","h,m,C2,sgV",18
2 93 w-rWO N0,"2,93,w,rWO N0",18
BB beWNdK3z|y N,"BB,beWNdK3z,y,N",18
"U i I5P. v ","U,i,I5P,v ",18
Lfg;|N j  J,"Lfg,N,j,J",18
r b m  SGx,"r,b,m,SGx",18
"pDm l,8  QuL","pDm,l,8,QuL",18
" 0kx3-G oCE  F"," 0kx3,G,oCE,F",18
p V8mD p 4,"p,V8mD,p,4",18
"XcqPw,zO| X J-f","XcqPw,zO,X,J-f",18
E AW J-grn-Y,"E,AW,J,grn-Y",18
"A,.J1 qA6hi  2","A,J1,qA6hi,2",18
O cVF  yvi  K,"O,cVF,yvi,K",18
c1R.m 1v;O|me,"c1R,m,1v,O|me",18
"13PR;A t j I ,Z","13PR,A,t,j I ,Z",18
G 5 d |S|brrn9,"G,5,d,S|brrn9",18
" e  gOeyaK,Z 7"," e,gOeyaK,Z,7",18
"  uMr|axdy,v9 E","  uMr,axdy,v9,E",18
"XjOxVCyA J,3 pj","XjOxVCyA,J,3,pj",18
Xk Csne wH m,"Xk,Csne,wH,m",18
"rx KX ni5K g ","rx,KX,ni5K,g ",18
A -9C3 ej dk9,"A,9C3,ej,dk9",18
" J pl 3 JpG"," J,pl,3,JpG",18
"N tRI8,eYXOe q5","N,tRI8,eYXOe,q5",18
P2Q4 u.IR-4y,"P2Q4,u,IR,4y",18
E29c  jJ.a  969,"E29c,jJ,a,969",18
Oe k H40ADC xi,"Oe,k,H40ADC,xi",18
"Y L Z ,k7e 8s;","Y,L,Z,k7e 8s;",18
w 5Ol x86 zxV Z,"w,5Ol,x86,zxV Z",18
"eE O 9 A9 ","eE,O,9,A9 ",18
An a bkg   y2in,"An,a,bkg,y2in",18
9J K kwe SA|,"9J,K,kwe,SA|",18
YJ R 6 W B,"YJ,R,6,W B",18
"U,dTZ i  OM|J","U,dTZ,i,OM|J",18
"zK JwI;EA fcm ","zK,JwI,EA,fcm ",18
Jq.4Y;|9X avs9,"Jq,4Y,9X,avs9",18
"b  ,;x8LZ D  n","b,x8LZ,D,n",18
"x-iH R-A ","x,iH,R,A ",18
"3 0,jGkSq pg ","3,0,jGkSq,pg ",18
hha X S2z K,"hha,X,S2z,K",18
gKXr.c lo6 4 r,"gKXr,c,lo6,4 r",18
"Vf E 9 ,O Pj ","Vf,E,9,O Pj ",18
8smKI kP9G gc c,"8smKI,kP9G,gc,c",18
o 8-M T -,"o,8,M,T -",18
ar-KVQ xaIs x,"ar,KVQ,xaIs,x",18
"Y k T.8UIQd c; ","Y,k,T,8UIQd c; ",18
"U.ur1 Z,yAQ","U,ur1,Z,yAQ",18
" quk6 N E  2T"," quk6,N,E,2T",18
Y mYhwL C 0nm,"Y,mYhwL,C,0nm",18
"C k ROKr kn ","C,k,ROKr,kn ",18
vw0 L  E  a-,"vw0,L,E,a-",18
sd Kxzv 8W; 9Ta,"sd,Kxzv,8W,9Ta",18
K kB0 9Mb6 Z Qp,"K,kB0,9Mb6,Z Qp",18
"Y GjrTm,L Hf","Y,GjrTm,L,Hf",18
4K5 y Si mHQ,"4K5,y,Si,mHQ",18
"0 rZN  pAPJ-kz ","0,rZN,pAPJ,kz ",18
zmg0e-uOf q t,"zmg0e,uOf,q,t",18
IVGa hf;W;M |,"IVGa,hf,W,M |",18
Yg pw|s2Km Z,"Yg,pw,s2Km,Z",18
"toO,a 51   E","toO,a,51,E",18
"Y  V,TDYbn o7bE","Y,V,TDYbn,o7bE",18
Q1 Duo  Fwh Q,"Q1,Duo,Fwh,Q",18
Z ctmr VJr6 U J,"Z,ctmr,VJr6,U J",18
G8 l .Mp4 Sq,"G8,l,Mp4,Sq",18
Qn A e sA,"Qn,A,e,sA",18
Q5 yF  b FE3GtP,"Q5,yF,b,FE3GtP",18
1 5 c yfaoe fP,"1,5,c,yfaoe fP",18
C|F umu vhe,"C,F,umu,vhe",18
l K 4 NJ4f-,"l,K,4,NJ4f-",18
7LnCc6 v2 6 X,"7LnCc6,v2,6,X",18
J X HhcmR.s,"J,X,HhcmR,s",18
1  7YA 0 F,"1,7YA,0,F",18
oZ 8eEzo K F289,"oZ,8eEzo,K,F289",18
"i|gsEFFF C ,C ","i,gsEFFF,C,C ",18
z bv x  n3,"z,bv,x,n3",18
M kM3  r Fh,"M,kM3,r,Fh",18
"ce v n|Vx,Jj7lR","ce,v,n,Vx,Jj7lR",18
" l3Mu J x.G-cc"," l3Mu,J,x,G-cc",18
"  f yrv0 C h1e3","  f,yrv0,C,h1e3",18
KY.f.w Vw0KQMm,"KY,f,w,Vw0KQMm",18
"  B If a 3LO","  B,If,a,3LO",18
" QlhoUE u x-yLz"," QlhoUE,u,x,yLz",18
Jt-CH OjQ RcG ;,"Jt,CH,OjQ,RcG ;",18
1DdU srDp ao T,"1DdU,srDp,ao,T",18
",|wF iLi i A",",|wF,iLi,i,A",18
" TT dA7 p-nI m"," TT,dA7,p,nI m",18
CuZh; JP| k  l,"CuZh,JP,k,l",18
"p9g|F.cH gg g6 ","p9g,F,cH,gg g6 ",18
" Dzf-zqO-z r0K7"," Dzf,zqO,z,r0K7",18
P3P SRCj |k 2TC,"P3P,SRCj,k,2TC",18
pitk 9 sq  td,"pitk,9,sq,td",18
d.3.E  r,"d,3,E,r",18
"Ac c  X-9 ","Ac,c,X,9 ",18
"g9 UL,I J  MrC","g9,UL,I,J  MrC",18
" 9-;HE2 I 1T "," 9,HE2,I,1T ",18
9S 3YN .mpW;qXb,"9S,3YN,mpW,qXb",18
MT EgmJ fJS|ZL,"MT,EgmJ,fJS,ZL",18
pd uL v E  s,"pd,uL,v,E  s",18
5Snh-5.r OvaB,"5Snh,5,r,OvaB",18
"2c ZA9,t 0   IJ","2c,ZA9,t,0   IJ",18
"Lc7dd WAB nim,N","Lc7dd,WAB,nim,N",18
" v jxG G 4"," v,jxG,G,4",18
9 - 4 o h,"9,4,o,h",18
gP- 7 dS   J W.,"gP,7,dS,J W.",18
SWa0 4L0z 6 K Y,"SWa0,4L0z,6,K Y",18
"8,XDjaD;CH S","8,XDjaD,CH,S",18
O9bc4  6 mPc0 y,"O9bc4,6,mPc0,y",18
dd onf|cH Zm,"dd,onf,cH,Zm",18
" n 3Br m  8 QMl"," n,3Br,m,8 QMl",18
ED  VRp.gS a,"ED,VRp,gS,a",18
"4P ms lQ D ","4P,ms,lQ,D ",18
|76 OX;2sEk8 q1,"|76,OX,2sEk8,q1",18
" e d- KGo   3O7"," e,d,KGo,3O7",18
"zl;p kR.su 12 ","zl,p,kR,su 12 ",18
B E|D4G-n-,"B,E,D4G,n-",18
6eJ;7z 3;H,"6eJ,7z,3,H",18
AIo|wdQ. C-oq8,"AIo,wdQ,C,oq8",18
"A S|wWtf| Wx3c,","A,S,wWtf,Wx3c,",18
E.RA;wn wi  T9T,"E,RA,wn,wi  T9T",18
HT  7v f  s,"HT,7v,f,s",18
1  WgO u W,"1,WgO,u,W",18
"|aM 53H;p AK,","|aM,53H,p,AK,",18
" If|adZ8u- pV O"," If,adZ8u,pV,O",18
"t 9r ,u6 Oy5g","t,9r,u6,Oy5g",18
Az Cw j 8eIY1I,"Az,Cw,j,8eIY1I",18
"o RL W, qmFr ","o,RL,W,qmFr ",18
iE s|zH; Nq I-,"iE,s,zH,Nq I-",18
Ld P B VL;q,"Ld,P,B,VL;q",18
LjtB l JEkz Kz,"LjtB,l,JEkz,Kz",18
" 7 c VYyA  IVk."," 7,c,VYyA,IVk.",18
c F 4s.Z-79 HoR,"c,F,4s,Z-79 HoR",18
PmIm4U 3FZ K  E,"PmIm4U,3FZ,K,E",18
"O X,Q luZ","O,X,Q,luZ",18
dZKE sP P 7,"dZKE,sP,P,7",18
"tza n grm m-,k","tza,n,grm,m-,k",18
1 2J7 4 fWK,"1,2J7,4,fWK",18
U9Mb jG 4rn u,"U9Mb,jG,4rn,u",18
K lA  V 9Iid3k7,"K,lA,V,9Iid3k7",18
|y KX 8J  v,"|y,KX,8J,v",18
" b d joY   t"," b,d,joY,t",18
PU-u;VW I PX,"PU,u,VW,I PX",18
"rS 7|SZ NS|F,w","rS,7,SZ,NS|F,w",18
B.A  1hDWDW e1,"B,A,1hDWDW,e1",18
P1CC oD3p b SYM,"P1CC,oD3p,b,SYM",18
7 B2-mG8 rM,"7,B2,mG8,rM",18
noB x cc h,"noB,x,cc,h",18
" OZ Q Kj.fY,G."," OZ,Q,Kj,fY,G.",18
oVpv5W3 d Fa PP,"oVpv5W3,d,Fa,PP",18
"PCa f PM V5s  ","PCa,f,PM,V5s  ",18
TX.yBW   YY iI,"TX,yBW,YY,iI",18
"GJ.D  J0OBr,P","GJ,D,J0OBr,P",18
"Y24,VH,a HA78","Y24,VH,a,HA78",18
R6AG1 xi-4U-HO,"R6AG1,xi,4U,HO",18
QH  FoRn0 -i|w4,"QH,FoRn0,i,w4",18
fd-x.d9 n   Tc,"fd,x,d9,n   Tc",18
w9 lBj   B 9QWh,"w9,lBj,B,9QWh",18
"eb7 y3qn|W,6mS","eb7,y3qn,W,6mS",18
7LJcf G 2O8 9,"7LJcf,G,2O8,9",18
x a hbsNgnc-0,"x,a,hbsNgnc,0",18
b;Aly bK koC,"b,Aly,bK,koC",18
"D P,qe0   jXj","D,P,qe0,jXj",18
o;rHuLv2.yV-u,"o,rHuLv2,yV,u",18
t IbTGYqz5-H-i,"t,IbTGYqz5,H,i",18
r W 0 7 jvre,"r,W,0,7 jvre",18
lo J  lXd-G56O,"lo,J,lXd,G56O",18
",b zO 3w jSEuQA",",b,zO,3w,jSEuQA",18
" O H6Tph-WoX-s"," O,H6Tph,WoX,s",18
PRv P bID aQg,"PRv,P,bID,aQg",18
D O JP zn,"D,O,JP,zn",18
YO tA x 2j T,"YO,tA,x,2j T",18
P Y-TURMWn O1k,"P,Y,TURMWn,O1k",18
X vw2wo 1  gpI|,"X,vw2wo,1,gpI|",18
XSUAOz-9 y  W V,"XSUAOz,9,y,W V",18
z uw s8fj8.3,"z,uw,s8fj8,3",18
"7 CJg W0,had","7,CJg,W0,had",18
r Z t S Pb6G; C,"r,Z,t,S Pb6G; C",18
8dv cz - R -Kw,"8dv,cz,R,Kw",18
k wa5n s0 0-m,"k,wa5n,s0,0-m",18
e7kdU St U 3,"e7kdU,St,U,3",18
"o,Q, 5tU dL","o,Q,5tU,dL",18
Rd884 u a- S  J,"Rd884,u,a,S  J",18
"cQ-9 u j ucc7 ","cQ,9,u,j ucc7 ",18
j4  UH -Db M,"j4,UH,Db,M",18
" P|Vu37 Sg;Z"," P,Vu37,Sg,Z",18
6x    x F Mql,"6x,x,F,Mql",18
D-7hB XbY-L6w,"D,7hB,XbY,L6w",18
"W6z,h .H PaH7","W6z,h,H,PaH7",18
XR m uz TB,"XR,m,uz,TB",18
SwA|E89 UF.8.3,"SwA,E89,UF,8.3",18
"yD h, |TJT;SP6 ","yD,h,TJT,SP6 ",18
|66 n.y 7NcU,"|66,n,y,7NcU",18
T 4JLfZJ9 7-M,"T,4JLfZJ9,7,M",18
"OBKL;Rn p32 C ","OBKL,Rn,p32,C ",18
F  Ra j wCt,"F,Ra,j,wCt",18
"2 bu  r1J6|2 u ","2,bu,r1J6,2 u ",18
nlW 8EeM-8G ID,"nlW,8EeM,8G,ID",18
8 Rnk 3nW 9N1-,"8,Rnk,3nW,9N1-",18
ooD B CQh K,"ooD,B,CQh,K",18
"gkS K0 GPK 9 ","gkS,K0,GPK,9 ",18
",HlgW.Q M 9pLS",",HlgW,Q,M,9pLS",18
pm  n;0 eW,"pm,n,0,eW",18
UK jS6 pw2M w0,"UK,jS6,pw2M,w0",18
"n EMh;N  Dm; ","n,EMh,N,Dm; ",18
"Ioii,u Z o-xm","Ioii,u,Z,o-xm",18
Z  | hX;YZG aW.,"Z,hX,YZG,aW.",18
THQre3gJ YL N w,"THQre3gJ,YL,N,w",18
" H -H w,h gVm"," H,H,w,h gVm",18
s   oWVa-a6K k,"s,oWVa,a6K,k",18
O  AP.u AcW wb,"O,AP,u,AcW wb",18
;Z C7; i 5Qf 0,";Z,C7,i,5Qf 0",18
"q H8m,7 IcMV r","q,H8m,7,IcMV r",18
pCPcD k C LZcL,"pCPcD,k,C,LZcL",18
F 2 mpt J,"F,2,mpt,J",18
2 WQ Kzd|U,"2,WQ,Kzd,U",18
D.n 5  dN r,"D,n,5,dN r",18
Q Wm-QIW Br2,"Q,Wm,QIW,Br2",18
"x,Y V pJ0 31","x,Y,V,pJ0 31",18
nG9P   i b  0,"nG9P,i,b,0",18
pXI rxI- kV q,"pXI,rxI,kV,q",18
Q E w 0R,"Q,E,w,0R",18
"X b;dt5T G ","X,b,dt5T,G ",18
RZ 5 DZ n,"RZ,5,DZ,n",18
" |NS,t2YJ GR.U"," |NS,t2YJ,GR,U",18
W 0O q7 BjeKPyo,"W,0O,q7,BjeKPyo",18
r Y 30Ws -X d4,"r,Y,30Ws,X d4",18
"SG7 9BmZ.bw x ","SG7,9BmZ,bw,x ",18
8 uu 8 lV0w,"8,uu,8,lV0w",18
";iWM 6 Ib P  q ",";iWM,6,Ib,P  q ",18
P lA W5S- 5eyI,"P,lA,W5S,5eyI",18
gAD ckmY|Qo Tth,"gAD,ckmY,Qo,Tth",18
y1A d -YOx1 K,"y1A,d,YOx1,K",18
S8|8;wO liq8,"S8,8,wO,liq8",18
" G b A nBca"," G,b,A,nBca",18
80 7GL O zAAF m,"80,7GL,O,zAAF m",18
BN- q KI|M I,"BN,q,KI,M I",18
"H|p15 n q|  N ","H,p15,n,q|  N ",18
y  cHlB H1  dT,"y,cHlB,H1,dT",18
be | Er; I H,"be,Er,I,H",18
"da,HU s|p  ","da,HU,s,p  ",18
"o u.QXZy,my lFU","o,u,QXZy,my lFU",18
C j . Gn GHdl,"C,j,Gn,GHdl",18
RK R n VyvY,"RK,R,n,VyvY",18
-F y 7HRr HT,"-F,y,7HRr,HT",18
zWiLS MQ6;G br,"zWiLS,MQ6,G,br",18
"  B . an I,3 ","  B,an,I,3 ",18
kS0 S ME CN,"kS0,S,ME,CN",18
Cxdy L7R FQjq 2,"Cxdy,L7R,FQjq,2",18
" v X P R enVFxe"," v,X,P,R enVFxe",18
" x1K o qy7 -5 N"," x1K,o,qy7,5 N",18
t7N J X 5z8,"t7N,J,X,5z8",18
"e3;N k3inG.hW ","e3,N,k3inG,hW ",18
7Z dTF qypS RCJ,"7Z,dTF,qypS,RCJ",18
da N1 e 5,"da,N1,e,5",18
"A ,R Z;  11t","A,R,Z,11t",18
"Lwlk-k i eOW  ","Lwlk,k,i,eOW  ",18
"Yn K  y  nid  ","Yn,K,y,nid  ",18
" b04rASmS 8 y 5"," b04rASmS,8,y,5",18
"o  hQ ru p n ","o,hQ,ru,p n ",18
"RR,V U L","RR,V,U,L",18
Bx Z;d  SW,"Bx,Z,d,SW",18
h KBXOv fI0;9Zl,"h,KBXOv,fI0,9Zl",18
1; h0;C-b Sl il,"1,h0,C,b Sl il",18
KXJGf A f. .NY,"KXJGf,A,f,NY",18
" F.q0,dwP k We"," F,q0,dwP,k We",18
db Uuk GYB PA,"db,Uuk,GYB,PA",18
T0 vXr33-a6 bL,"T0,vXr33,a6,bL",18
"Nbkm-B.wI. nb ","Nbkm,B,wI,nb ",18
y U  I WIwqv,"y,U,I,WIwqv",18
",s28 L. u., UZw",",s28,L,u,UZw",18
K|y45QIB D Xw4K,"K,y45QIB,D,Xw4K",18
"e|q,V87 K Lz2In","e,q,V87,K Lz2In",18
A   E gxyB h,"A,E,gxyB,h",18
6 Lck0R lh m Pf,"6,Lck0R,lh,m Pf",18
l I DYKDk TJ.qQ,"l,I,DYKDk,TJ.qQ",18
w-94 vd S,"w,94,vd,S",18
E  - ||ZR|z 0Na,"E,ZR,z,0Na",18
" s-bOnN do  5X"," s,bOnN,do,5X",18
hpzi r3U G6 R,"hpzi,r3U,G6,R",18
R H  D  O k,"R,H,D,O k",18
q.7 E qmCa,"q,7,E,qmCa",18
b S  y R-A  w8,"b,S,y,R-A  w8",18
LA 8 HHl17 d,"LA,8,HHl17,d",18
Cyt|9 -eW  Ub,"Cyt,9,eW,Ub",18
"L2e v Dq;Bqn ","L2e,v,Dq,Bqn ",18
Mr|CM V6G A,"Mr,CM,V6G,A",18
" W,X;3 J"," W,X,3,J",18
k|Na aS|8 aVS,"k,Na,aS,8 aVS",18
8 Eb t z  .nZ4,"8,Eb,t,z  .nZ4",18
" DS  cv W  O "," DS,cv,W,O ",18
n J0 1Iu OV0re,"n,J0,1Iu,OV0re",18
KX  YcdO 9 S,"KX,YcdO,9,S",18
X2RP i 2 Fu 8K,"X2RP,i,2,Fu 8K",18
6l; C-zr b,"6l,C,zr,b",18
a-H pt|LkX,"a,H,pt,LkX",18
"  o.Aae d-qR ","  o,Aae,d,qR ",18
N K W u.;,"N,K,W,u.;",18
ot OP bDc4 dH,"ot,OP,bDc4,dH",18
yFl Y rM QU,"yFl,Y,rM,QU",18
1h U4x6-bx YsxG,"1h,U4x6,bx,YsxG",18
" o2W ZCK C  A"," o2W,ZCK,C,A",18
"1- AbEym e,m","1,AbEym,e,m",18
4u U U jLQ Sj,"4u,U,U,jLQ Sj",18
"  x 0td.9-m5puR","  x,0td,9,m5puR",18
xVrK d  O-O8,"xVrK,d,O,O8",18
zX4 J 3 zL BXf1,"zX4,J,3,zL BXf1",18
"tX -8  v,cuxU","tX,8,v,cuxU",18
H rF gq- dPKK,"H,rF,gq,dPKK",18
2A0wMV P RLn 3,"2A0wMV,P,RLn,3",18
M 4o8g 9 ztq,"M,4o8g,9,ztq",18
s GD d juX,"s,GD,d,juX",18
q Xw s tZ60 t,"q,Xw,s,tZ60 t",18
"e,l 6 v-ivbv","e,l,6,v-ivbv",18
" 2 C  i 9WAdtj8"," 2,C,i,9WAdtj8",18
UJB LFXyk n g,"UJB,LFXyk,n,g",18
Aln d Y VD Q,"Aln,d,Y,VD Q",18
j FD1 O 2DS,"j,FD1,O,2DS",18
1  ZBFN si rXc,"1,ZBFN,si,rXc",18
A54o H 7 F1,"A54o,H,7,F1",18
" waz 8,NCd A2 9"," waz,8,NCd,A2 9",18
"Km,6  bE,Ee.","Km,6,bE,Ee.",18
S kp5 v x,"S,kp5,v,x",18
Ln RQP 7Dkl TC,"Ln,RQP,7Dkl,TC",18
"31 347  4 1xwW ","31,347,4,1xwW ",18
" e YqrN1  J nd"," e,YqrN1,J,nd",18
" . 5 u 8xb| nDF"," . 5,u,8xb,nDF",18
E z d 8BB,"E,z,d,8BB",18
6 iXp.-f  c f,"6,iXp,f,c f",18
IZ lQP-m Wbeo,"IZ,lQP,m,Wbeo",18
", nr J n;ZB   ",", nr,J,n,ZB   ",18
mn G WO v jI7,"mn,G,WO,v jI7",18
Wa5Am;0E 27 ;Tr,"Wa5Am,0E,27,Tr",18
" wuO7Q E3M;E f"," wuO7Q,E3M,E,f",18
q  X7SG4 a;|8p,"q,X7SG4,a,8p",18
;A7 7R ra b,";A7,7R,ra,b",18
C.6|H fEPJh52c,"C,6,H,fEPJh52c",18
"EG Az B|k F ","EG,Az,B,k F ",18
qH  jmv- f;WSO4,"qH,jmv,f,WSO4",18
e gZ-tifIUO Q,"e,gZ,tifIUO,Q",18
xVH  5rN i    R,"xVH,5rN,i,R",18
h Wm N0 3 QNy t,"h,Wm,N0,3 QNy t",18
Rqe- 8;0  kZZ,"Rqe,8,0,kZZ",18
Z 42X Er N,"Z,42X,Er,N",18
" U hk7 yU dV "," U,hk7,yU,dV ",18
" 9X h 6Zu YFI5 "," 9X,h,6Zu,YFI5 ",18
"Wb|h iiT.vAG  ","Wb,h,iiT,vAG  ",18
jK zX X Y |MQ;,"jK,zX,X,Y |MQ;",18
z rT8 i  83,"z,rT8,i,83",18
7N3 K2; d ;A Hb,"7N3,K2,d,A Hb",18
p;r n49sUn-T,"p,r,n49sUn,T",18
KsXc  I cz  d;O,"KsXc,I,cz,d;O",18
"W,01MOs K vcEA","W,01MOs,K,vcEA",18
MP g6 1 O3X,"MP,g6,1,O3X",18
5 f  Fn GG  Wg8,"5,f,Fn,GG  Wg8",18
"K SSGM 7 Q pMI ","K,SSGM,7,Q pMI ",18
"8,fB j l","8,fB,j,l",18
8 N 82.K1V1|ti-,"8,N,82,K1V1|ti-",18
q UgDz 7THLq lx,"q,UgDz,7THLq,lx",18
a2WiCTu L 4m 9K,"a2WiCTu,L,4m,9K",18
3pR 0 FC 0uxOC,"3pR,0,FC,0uxOC",18
pNVk; y Tt |B m,"pNVk,y,Tt,B m",18
YY sE-D 6QB,"YY,sE,D,6QB",18
TK laxTd Xm B,"TK,laxTd,Xm,B",18
G 7E|N  X|U.U4C,"G,7E,N,X|U.U4C",18
.g  20gxx4 5 v,".g,20gxx4,5,v",18
53R1 DD yz bh,"53R1,DD,yz,bh",18
" U HJnhoJm L 7D"," U,HJnhoJm,L,7D",18
" q  NU.Z 1 K"," q,NU,Z,1 K",18
q P W.df,"q,P,W,df",18
"tin  v 0|X ","tin,v,0,X ",18
" a2xa k1 6,J6"," a2xa,k1,6,J6",18
ajDhq .Hyz F u,"ajDhq,Hyz,F,u",18
Gy Y  MHfj|Z,"Gy,Y,MHfj,Z",18
"6Pz9u  d D C.M ","6Pz9u,d,D,C.M ",18
g hd3N;I yFYv,"g,hd3N,I,yFYv",18
Mj;A5  X2Q cS,"Mj,A5,X2Q,cS",18
G8 v q  MO4cwHE,"G8,v,q,MO4cwHE",18
"cd.S.R,T y","cd,S,R,T y",18
"A,lx0i s mQX","A,lx0i,s,mQX",18
" F r;0-L30"," F,r,0,L30",18
"m4ZL W  NV Cbm ","m4ZL,W,NV,Cbm ",18
"mA5e;5Ay d RVy ","mA5e,5Ay,d,RVy ",18
sRqW LW-cI4 .V,"sRqW,LW,cI4,V",18
"ynE,EUo OQ,h ","ynE,EUo,OQ,h ",18
evC VA EDuEz sQ,"evC,VA,EDuEz,sQ",18
" PEAD Kh;XS Q0"," PEAD,Kh,XS,Q0",18
"  FOX 0.85vuL d","  FOX,0,85vuL,d",18
" M z6 W  A"," M,z6,W,A",18
"C gR-W Pjfu W ","C,gR,W,Pjfu W ",18
i 72J.TZOP 4,"i,72J,TZOP,4",18
CP GsI eOH|06BI,"CP,GsI,eOH,06BI",18
u|I93F yx|V ZJ,"u,I93F,yx,V ZJ",18
RzOe S9  jRs 0,"RzOe,S9,jRs,0",18
XL Ua wv.n 4z,"XL,Ua,wv,n 4z",18
ap9RdSp|b;pF |H,"ap9RdSp,b,pF,H",18
T 7W 5x;q,"T,7W,5x,q",18
"|.m W Rl d,m","|.m,W,Rl,d,m",18
6XV6 4A  Xab  Z,"6XV6,4A,Xab,Z",18
1 sv7O L T,"1,sv7O,L,T",18
" 6t a|ZAJN m2L5"," 6t,a,ZAJN,m2L5",18
"4,GLXd r2 PM d ","4,GLXd,r2,PM d ",18
xpmiJ v fkta FY,"xpmiJ,v,fkta,FY",18
mzcm b P  H,"mzcm,b,P,H",18
b GeEM  Y;BE x,"b,GeEM,Y,BE x",18
" I j Y-90 g2Eo"," I,j,Y,90 g2Eo",18
"C I-njHLQa ,l  ","C,I,njHLQa,l  ",18
TphCI  i;p K3v,"TphCI,i,p,K3v",18
i;O|l-3sTN0c,"i,O,l,3sTN0c",18
7 yql  EHL T,"7,yql,EHL,T",18
"Y0h 4 d CvS ","Y0h,4,d,CvS ",18
" H.z ev. Y6s B"," H,z,ev,Y6s B",18
"i9 9m,BuBl8Nh S","i9,9m,BuBl8Nh,S",18
Mgx RM2Q w.lD,"Mgx,RM2Q,w,lD",18
" 13 J  b qv"," 13,J,b,qv",18
GG-0 re4r;lGDD,"GG,0,re4r,lGDD",18
X.Ho  k hFN dE,"X,Ho,k,hFN dE",18
mM j  B; z9YQ2F,"mM,j,B,z9YQ2F",18
nS 7|  wn8 G,"nS,7,wn8,G",18
otwv  q 6 cELhU,"otwv,q,6,cELhU",18
"U.   F,xhFNt 7","U,F,xhFNt,7",18
hcF|xjk  yFM4 A,"hcF,xjk,yFM4,A",18
0 d 3 jK KE,"0,d,3,jK KE",18
Rd cD H6-CGK,"Rd,cD,H6,CGK",18
yBG w qXub  8,"yBG,w,qXub,8",18
AxS uq HNkkk5 4,"AxS,uq,HNkkk5,4",18
" uf eEz   L I"," uf,eEz,L,I",18
vro2  S o;K,"vro2,S,o,K",18
skM b.a CV;F,"skM,b,a,CV;F",18
" AJ g;xfDSU f5N"," AJ,g,xfDSU,f5N",18
8  h5 TkG.4Uc,"8,h5,TkG,4Uc",18
g 0T7 nz1g PDY3,"g,0T7,nz1g,PDY3",18
D  6zC9 2S G-,"D,6zC9,2S,G-",18
6 S .rcC  E,"6,S,rcC,E",18
rP 2 6h M,"rP,2,6h,M",18
Y7 rko t Gbv,"Y7,rko,t,Gbv",18
" h2|  tXv qn L"," h2,tXv,qn,L",18
V;8  1 LA9 sXNG,"V,8,1,LA9 sXNG",18
Kt j7vv Nc Nv,"Kt,j7vv,Nc,Nv",18
"  2 eEPSD c 2","  2,eEPSD,c,2",18
"t6 Z|Rn gIV3 ","t6,Z,Rn,gIV3 ",18
oT  k8 bNM dP r,"oT,k8,bNM,dP r",18
oVr Y wFwPY di7,"oVr,Y,wFwPY,di7",18
"D50 ,  J o. ,fm","D50,J,o,fm",18
y .L ;C zxPLzxa,"y,L,C,zxPLzxa",18
N 3RUcIBb Zn.y,"N,3RUcIBb,Zn,y",18
t 5 ANq 3 C,"t,5,ANq,3 C",18
"9 d; K9F1,i y","9,d,K9F1,i y",18
"Moj t mjaP 4E,","Moj,t,mjaP,4E,",18
"Y;PZpN SG a,","Y,PZpN,SG,a,",18
AgS sx9 nd C|,"AgS,sx9,nd,C|",18
" MN 6 bMW V"," MN,6,bMW,V",18
E b; 8 EZ6m,"E,b,8,EZ6m",18
M bUV V| Q JqEW,"M,bUV,V,Q JqEW",18
7;sNcA feR5Do s,"7,sNcA,feR5Do,s",18
pB-F z5dK J,"pB,F,z5dK,J",18
" 3 aiP l.6UV "," 3,aiP,l,6UV ",18
CCD mX  0p Ig,"CCD,mX,0p,Ig",18
Ep k P|Tm06NU,"Ep,k,P,Tm06NU",18
WV6 a9F2-LTc X,"WV6,a9F2,LTc,X",18
Z cixf-U 4Z QCR,"Z,cixf,U,4Z QCR",18
"wtdI  J;i lC ","wtdI,J,i,lC ",18
9v S3   epv;cK,"9v,S3,epv,cK",18
e70d KI n4w OK,"e70d,KI,n4w,OK",18
g gYu C vLf,"g,gYu,C,vLf",18
"RK7  e|E3U6s N ","RK7,e,E3U6s,N ",18
kjU9 vM2 0Fp.T,"kjU9,vM2,0Fp,T",18
" y K. k vD-H"," y,K,k,vD-H",18
j K  e qBM,"j,K,e,qBM",18
" 4 XmF N5 ca "," 4,XmF,N5,ca ",18
"ww g DU ,Y|jR","ww,g,DU,Y|jR",18
t;oc   M m3y6 ;,"t,oc,M,m3y6 ;",18
"lR;j  e ,j","lR,j,e,j",18
qDwU vux L K,"qDwU,vux,L,K",18
n-O MrU   hM,"n,O,MrU,hM",18
"- u I Z,pE6V Tb","- u,I,Z,pE6V Tb",18
9 7l0bY HX 7Ms,"9,7l0bY,HX,7Ms",18
anaV|-R O T,"anaV,R,O,T",18
vG P 5 W JD,"vG,P,5,W JD",18
HJ wSq2 NAu  p,"HJ,wSq2,NAu,p",18
"Y YV ,x 2","Y,YV,x,2",18
eGc  D lZ E,"eGc,D,lZ,E",18
" mZ F0mj.  m q"," mZ,F0mj,m,q",18
TY VtE 5 MY,"TY,VtE,5,MY",18
V.7 JnCg q,"V,7,JnCg,q",18
i03;o j Q R7,"i03,o,j,Q R7",18
I5g Y-ih UQ4 X,"I5g,Y,ih,UQ4 X",18
IKb|M0 k 3,"IKb,M0,k,3",18
o7 Q 7 3 1|,"o7,Q,7,3 1|",18
" 7M  cF0 4x 8J"," 7M,cF0,4x,8J",18
Q2  Jg KHq jW,"Q2,Jg,KHq,jW",18
"JkY Z, UB,Cb ,","JkY,Z,UB,Cb ,",18
"p A2v; r|ozeOW ","p,A2v,r,ozeOW ",18
5 i| ;E q; US,"5,i,E,q; US",18
BQNj Op J xa,"BQNj,Op,J,xa",18
9 T pv1i  W9,"9,T,pv1i,W9",18
"gs n  Cu .N3Hg ","gs,n,Cu,N3Hg ",18
"VS|KQ9YVf67,u i","VS,KQ9YVf67,u,i",18
F bewXM  5p-0U,"F,bewXM,5p,0U",18
nx 4  i1 2Q0;6D,"nx,4,i1,2Q0;6D",18
To   c WTk Mqa,"To,c,WTk,Mqa",18
7 zpV3e a 0;,"7,zpV3e,a,0;",18
gcI Lrm|8Pu cR,"gcI,Lrm,8Pu,cR",18
Gzy5F JF c BO,"Gzy5F,JF,c,BO",18
"|K s3yr9m,8 W7","|K,s3yr9m,8,W7",18
5eX M 4 6jhCiY,"5eX,M,4,6jhCiY",18
a EUtSa YE;V -,"a,EUtSa,YE,V -",18
"x g8WFNO.P 8zX ","x,g8WFNO,P,8zX ",18
jsQ|n0 k8RC-rGs,"jsQ,n0,k8RC,rGs",18
34 N JVq QS,"34,N,JVq,QS",18
" 8 zE u-V8-"," 8,zE,u,V8-",18
jtzge.V WoO 7i,"jtzge,V,WoO,7i",18
ZWL  d u O,"ZWL,d,u,O",18
"OtIOc u;yh f  ","OtIOc,u,yh,f  ",18
"6 2.F6.MXQ ","6,2,F6,MXQ ",18
2 4.c5 EZb,"2,4,c5,EZb",18
"v kaF i, aprF","v,kaF,i,aprF",18
y;DCjO Xhg9 Y,"y,DCjO,Xhg9,Y",18
"  V v6.Vk8F gE","  V,v6,Vk8F,gE",18
wkp- A|Ugt D4JP,"wkp,A,Ugt,D4JP",18
P 8  li OZA,"P,8,li,OZA",18
"WE9Qz 0Fx, MA Z","WE9Qz,0Fx,MA,Z",18
"f  IBP - 2-C ","f,IBP,2,C ",18
"; j v LL,m","; j,v,LL,m",18
m  HS Z Mx,"m,HS,Z,Mx",18
-9SZf Z71 G k,"-9SZf,Z71,G,k",18
"   o A19 d 3b-y","   o,A19,d,3b-y",18
b V 1G5 r,"b,V,1G5,r",18
RF |7Cp BXt-  P,"RF,7Cp,BXt,P",18
egSn n StV B,"egSn,n,StV,B",18
"i uRC|6VAIg  Q ","i,uRC,6VAIg,Q ",18
Ua.V h Uq N,"Ua,V,h,Uq N",18
" K r  xwJs6 A w"," K,r,xwJs6,A w",18
3m 5SL oHJ ;K 0,"3m,5SL,oHJ,K 0",18
"uSu,r, Go pkD","uSu,r,Go,pkD",18
D b   6 BIXy,"D,b,6,BIXy",18
C7k 0|6jA  4Fe,"C7k,0,6jA,4Fe",18
s 0e BWH.m,"s,0e,BWH,m",18
"H.H0e.V;,D","H,H0e,V,D",18
H o TmwT gA,"H,o,TmwT,gA",18
gQ E0 HqkG W  0,"gQ,E0,HqkG,W  0",18
" vSln h N cLZw"," vSln,h,N,cLZw",18
"Fdb QVe S6 g ","Fdb,QVe,S6,g ",18
"9 C CHl,A","9,C,CHl,A",18
Y XW Z|oG aMcV,"Y,XW,Z,oG aMcV",18
7 Q F VLc,"7,Q,F,VLc",18
G KC g aD..Xg,"G,KC,g,aD..Xg",18
I HO; LV KBQG,"I,HO,LV,KBQG",18
kLL zw. Y0|Npi,"kLL,zw,Y0,Npi",18
"tBHM,o 8J|w","tBHM,o,8J,w",18
a UK-4tC U,"a,UK,4tC,U",18
"C 3 zO,JOl","C,3,zO,JOl",18
" |i   fKE  bC g"," |i,fKE,bC,g",18
quk bI  Y h4,"quk,bI,Y,h4",18
G 4 cYQP;FwlqJ,"G,4,cYQP,FwlqJ",18
"U 7ftu w,x","U,7ftu,w,x",18
H-IN0-N7UFlo 77,"H,IN0,N7UFlo,77",18
Ry1N -Ye. Wf Dj,"Ry1N,Ye,Wf,Dj",18
wl FR 2;n a,"wl,FR,2,n a",18
" f 6  m  XPht X"," f,6,m,XPht X",18
qY 5BwZy uT O;u,"qY,5BwZy,uT,O;u",18
bQ-0  T  -; ju,"bQ,0,T,ju",18
"zH CH0 qiRP-Fl ","zH,CH0,qiRP,Fl ",18
" oDw S mvz L.n3"," oDw,S,mvz,L.n3",18
" xHF np  aj 1BP"," xHF,np,aj,1BP",18
"u,kG Z9 TIZ F","u,kG,Z9,TIZ F",18
wa wFm  Mqg n,"wa,wFm,Mqg,n",18
n m 56.4qS4,"n,m,56,4qS4",18
8z5 T1v-p A ED,"8z5,T1v,p,A ED",18
R0X oeH-1 Gd jY,"R0X,oeH,1,Gd jY",18
"d ER2yO L 5 ","d,ER2yO,L,5 ",18
"nRX .x VN|7 ","nRX,x,VN,7 ",18
",pu I D ;   Z",",pu,I,D,Z",18
q63q t rzC|q8,"q63q,t,rzC,q8",18
"Y0w8KAd b f  v ","Y0w8KAd,b,f,v ",18
dOwB V 6c ea 9X,"dOwB,V,6c,ea 9X",18
RMS 2FS j1ci sx,"RMS,2FS,j1ci,sx",18
||fv X 0mB-zZ,"||fv,X,0mB,zZ",18
"tt gs|aCS, K 3","tt,gs,aCS,K 3",18
Ene y2 zpgK6 Q,"Ene,y2,zpgK6,Q",18
"m IXy O PXtY K ","m,IXy,O,PXtY K ",18
CyA5 W.j 6IwU,"CyA5,W,j,6IwU",18
GC|K;0YR2wd8 7I,"GC,K,0YR2wd8,7I",18
j  | CN .D 0,"j,CN,D,0",18
" M4 J 0F   -v1"," M4,J,0F,v1",18
20n tt H; fA,"20n,tt,H,fA",18
bGJW o evI   da,"bGJW,o,evI,da",18
"T,2s;2n IvXzoi ","T,2s,2n,IvXzoi ",18
brG;uH y  Ftwqt,"brG,uH,y,Ftwqt",18
hW Lrd-8n k np,"hW,Lrd,8n,k np",18
G2Ko5n xh 7Wq p,"G2Ko5n,xh,7Wq,p",18
"b,Zn  U BI5","b,Zn,U,BI5",18
N N8;6  g,"N,N8,6,g",18
"O 2 f 1 EsCe ","O,2,f,1 EsCe ",18
" 0;2K FF1-1pG l"," 0,2K,FF1,1pG l",18
j0  Q 1 g5|p yF,"j0,Q,1,g5|p yF",18
Yrwr ew|r P,"Yrwr,ew,r,P",18
"pAoVb-WkQUA,7-h","pAoVb,WkQUA,7,h",18
ws6  1 q z,"ws6,1,q,z",18
"5,47T2Y 5OS R","5,47T2Y,5OS,R",18
QsI Xl-u Ej0m,"QsI,Xl,u,Ej0m",18
i bKgya K..mpwj,"i,bKgya,K,mpwj",18
"2 M;mO 3C ","2,M,mO,3C ",18
f4kt D D -g,"f4kt,D,D,g",18
-J 8 JF4K7|AQem,"-J,8,JF4K7,AQem",18
"4,CA H65 VF2","4,CA,H65,VF2",18
g0 b  R B,"g0,b,R,B",18
fHW8XW n j-yKl,"fHW8XW,n,j,yKl",18
" G k Da,JgEIhR"," G,k,Da,JgEIhR",18
"hM;T6 B , .4m","hM,T6,B,4m",18
"Q.0T,gq qLYI ","Q,0T,gq,qLYI ",18
"Y E n mbO ","Y,E,n,mbO ",18
Q dTOt xm n,"Q,dTOt,xm,n",18
"P F-b|dbJzH  ","P,F,b,dbJzH  ",18
" AB.Hw  Kyk88-U"," AB,Hw,Kyk88,U",18
3S8LB-3-n8-P,"3S8LB,3,n8,P",18
vW j C  UCBON,"vW,j,C,UCBON",18
"Mj y r 9 vJe ","Mj,y,r,9 vJe ",18
4b -x VV m5.w R,"4b,x,VV,m5.w R",18
W 6ZT OX xt4I,"W,6ZT,OX,xt4I",18
"Hm GE2 f, wmlnn","Hm,GE2,f,wmlnn",18
"p.dt  X,. V1","p,dt,X,V1",18
"  F f|R3 Me","  F,f,R3,Me",18
i PftMT n fG3rf,"i,PftMT,n,fG3rf",18
"mAgN 4.R8an  K ","mAgN,4,R8an,K ",18
" Ht W jGa  fpp"," Ht,W,jGa,fpp",18
"k ,, uQ CQ H","k,uQ,CQ,H",18
" J  Ii pRybq;T "," J,Ii,pRybq,T ",18
"X5 25  a5, L","X5,25,a5,L",18
aOZIH-s s-V 9,"aOZIH,s,s,V 9",18
" L ;Y,mVY Y "," L,Y,mVY,Y ",18
Mr . DP r AY9,"Mr,DP,r,AY9",18
Ol v 9 Bv,"Ol,v,9,Bv",18
y  XR  I BexgHs,"y,XR,I,BexgHs",18
"tv|Zs 6  gboP| ","tv,Zs,6,gboP| ",18
b|ta CQ.k6-y |Q,"b,ta,CQ,k6-y |Q",18
hhx by 8vi Ct6,"hhx,by,8vi,Ct6",18
"R,9 H   k K6 ","R,9,H,k K6 ",18
J XY6|B|  q,"J,XY6,B,q",18
FV M rBOu1|ajj,"FV,M,rBOu1,ajj",18
V;J  KC 2Rj,"V,J,KC,2Rj",18
" 4 sQ lN  Xb9B "," 4,sQ,lN,Xb9B ",18
8 k9sy8Y j l,"8,k9sy8Y,j,l",18
OgpUu l | QEO.c,"OgpUu,l,QEO,c",18
"m,3 MU5d fzGOk","m,3,MU5d,fzGOk",18
g  f c QfCs Oa,"g,f,c,QfCs Oa",18
"p  R  U, q;","p,R,U,q;",18
F IV u..0,"F,IV,u,0",18
gC3 SM FiU.k5e0,"gC3,SM,FiU,k5e0",18
I nz z s7utOD w,"I,nz,z,s7utOD w",18
DN 5I 8cI z0A,"DN,5I,8cI,z0A",18
gkT3  6xU ; e.n,"gkT3,6xU,e,n",18
"wG m8Q QU |Rb ","wG,m8Q,QU,Rb ",18
nMei cL e B cF,"nMei,cL,e,B cF",18
"r| R oJT,1 ","r,R,oJT,1 ",18
"eGf Q.H iq  u  ","eGf,Q,H,iq  u  ",18
"v7|V R B J1 ","v7,V,R,B J1 ",18
zav dq 40L y,"zav,dq,40L,y",18
"a W to oBcY   ","a,W,to,oBcY   ",18
" nY2 -T DcF  nq"," nY2,T,DcF,nq",18
e  P zrE yN,"e,P,zrE,yN",18
8 a 37pys90G L,"8,a,37pys90G,L",18
"w  ;SqhS RQ vO ","w,SqhS,RQ,vO ",18
5W P| 1  N,"5W,P,1,N",18
m; -o9r Xh  |T,"m,o9r,Xh,T",18
"J8.Ci tM vLzPh ","J8,Ci,tM,vLzPh ",18
X u.zb AdE FLu-,"X,u,zb,AdE FLu-",18
OE V0-Jnu 6 tx,"OE,V0,Jnu,6 tx",18
Gx F.g l4,"Gx,F,g,l4",18
EtOPh-w|e pEsps,"EtOPh,w,e,pEsps",18
ZO 8; T d03Hz,"ZO,8,T,d03Hz",18
4 p.-Q MF4x,"4,p,Q,MF4x",18
Ul u 0D XjAx,"Ul,u,0D,XjAx",18
"t- nh,H;n ","t,nh,H,n ",18
" KkBe O   NAy c"," KkBe,O,NAy,c",18
W h cUH i a.BV,"W,h,cUH,i a.BV",18
Yd KQV 81b YE0,"Yd,KQV,81b,YE0",18
" F 4 WPA r4wfh "," F,4,WPA,r4wfh ",18
N|fL fq qX,"N,fL,fq,qX",18
" xQg0 0.U28-Aq."," xQg0,0,U28,Aq.",18
"Ud mU2 ,0E5q hU","Ud,mU2,0E5q,hU",18
zFKF|R  Yin caq,"zFKF,R,Yin,caq",18
48I- I947.bo L,"48I,I947,bo,L",18
"8a ek  M v,Kni","8a,ek,M,v,Kni",18
Q v-I NO Hb,"Q,v,I,NO Hb",18
v q P-7DrwE3D,"v,q,P,7DrwE3D",18
"8 F j cE be uI ","8,F,j,cE be uI ",18
" n|3D3aF-0 4y"," n,3D3aF,0,4y",18
SG Q;dH3aS DN,"SG,Q,dH3aS,DN",18
z3 z61 0g 75j,"z3,z61,0g,75j",18
"1,90 8V jsHxF9H","1,90,8V,jsHxF9H",18
6T9 qyE-JjC AG,"6T9,qyE,JjC,AG",18
"E3h|d 7Na 4QJI ","E3h,d,7Na,4QJI ",18
Ni R  Wz m3,"Ni,R,Wz,m3",18
7 r C bYmc,"7,r,C,bYmc",18
"rA|46l|Bk -N ","rA,46l,Bk,N ",18
Ew2 w  Kx- nw,"Ew2,w,Kx,nw",18
U ;3hgC|S .2Q,"U,3hgC,S,2Q",18
MaVI E R Z0,"MaVI,E,R,Z0",18
" I I  n fi F pP"," I,I,n,fi F pP",18
" o G5 Jg cow 7H"," o,G5,Jg,cow 7H",18
o Ix4W oNT7;I,"o,Ix4W,oNT7,I",18
S-o5q vyucu 6Z,"S,o5q,vyucu,6Z",18
"ws YR O8P9 zF ","ws,YR,O8P9,zF ",18
Z GWhah 5 AB,"Z,GWhah,5,AB",18
"3J2, Um  8J9 K","3J2,Um,8J9,K",18
zM 4l . 9lO DQ6,"zM,4l,9lO,DQ6",18
w  S3 r nvylb1D,"w,S3,r,nvylb1D",18
"  f Fk0 O;s RZ ","  f,Fk0,O,s RZ ",18
" 6,faL ex bnQ|2"," 6,faL,ex,bnQ|2",18
LD3V   l Tz 6,"LD3V,l,Tz,6",18
HJ 9.W  k-,"HJ,9,W,k-",18
gIygv zF5 u H,"gIygv,zF5,u,H",18
"HO9V-CC Y z G ","HO9V,CC,Y,z G ",18
M k l|1 9EYBug,"M,k,l,1 9EYBug",18
u eA Q 6Ug0 ; q,"u,eA,Q,6Ug0 ; q",18
4qPSY x4 J i-T,"4qPSY,x4,J,i-T",18
HQSl hI mWqT Y,"HQSl,hI,mWqT,Y",18
ptxdD-V r  Z9U,"ptxdD,V,r,Z9U",18
",h5D U  ;5j9;X",",h5D,U,5j9,X",18
b;.jS-20 |-he,"b,jS,20,he",18
yV gZB n5 o EW,"yV,gZB,n5,o EW",18
" Nq a.wmVsW;Ct"," Nq,a,wmVsW,Ct",18
" Y5;v9 Sxh.s ;y"," Y5,v9,Sxh,s ;y",18
" JNiFl o 6 n0Aa"," JNiFl,o,6,n0Aa",18
"0 X f eI,D a","0,X,f,eI,D a",18
C 3 feX XMN,"C,3,feX,XMN",18
3S isgB1s 9 WL,"3S,isgB1s,9,WL",18
"s  w,7 o  APX","s,w,7,o  APX",18
"H  .fR B; s ","H,fR,B,s ",18
bSe5Ss h gLh|oF,"bSe5Ss,h,gLh,oF",18
e7 a Gm Dw|,"e7,a,Gm,Dw|",18
71Z K kCUt|o,"71Z,K,kCUt,o",18
c V5tg;; KyIt 8,"c,V5tg,KyIt,8",18
8Cg o r   EVkG-,"8Cg,o,r,EVkG-",18
id F Ut w v,"id,F,Ut,w v",18
"Cq -H5l,hVt 4u","Cq,H5l,hVt,4u",18
EzrD E| u KG,"EzrD,E,u,KG",18
"   7 5 no|eB3","   7,5,no,eB3",18
",Z0 zA P,G C",",Z0,zA,P,G C",18
" 4 w; rwb Vr"," 4,w,rwb,Vr",18
9 N18 E ftI|,"9,N18,E,ftI|",18
"E;g,ITU 1QZ4","E,g,ITU,1QZ4",18
XoK sz4x  f  Mg,"XoK,sz4x,f,Mg",18
"g I lj Dh ","g,I,lj,Dh ",18
2E5cFs Ge.Z Mbp,"2E5cFs,Ge,Z,Mbp",18
8 vG  p    j J,"8,vG,p,j J",18
"  4 DlkX N  J0 ","  4,DlkX,N,J0 ",18
P j  -0IMbN |V,"P,j,0IMbN,V",18
eqX u  FQ BlCw,"eqX,u,FQ,BlCw",18
"  H  RL U4 vh;Q","  H,RL,U4,vh;Q",18
"88 n,d Q 8bIg2f","88,n,d,Q 8bIg2f",18
" 3 T0;qULcy 60"," 3,T0,qULcy,60",18
j  Fk;2IXwIKz|6,"j,Fk,2IXwIKz,6",18
LI   zx vEyf |f,"LI,zx,vEyf,f",18
7;gu gcb|6U.vf,"7,gu,gcb,6U.vf",18
"8 bp T,0","8,bp,T,0",18
Vs0ZM Z BbZ s,"Vs0ZM,Z,BbZ,s",18
I1|Zv5 |x  rq w,"I1,Zv5,x,rq w",18
9 sE  J ZIR,"9,sE,J,ZIR",18
Kgfb  d I  N,"Kgfb,d,I,N",18
"f,V  PZ gK5","f,V,PZ,gK5",18
i Ex AOW ugn e|,"i,Ex,AOW,ugn e|",18
Bx Qft.vyS g,"Bx,Qft,vyS,g",18
0C.Q5Pq-9TD   B,"0C,Q5Pq,9TD,B",18
ah dOD3 xjD dz,"ah,dOD3,xjD,dz",18
3H rg Ub w I-,"3H,rg,Ub,w I-",18
" K  FG .a  -1-"," K,FG,a,1-",18
" r5 jrUU e qVnm"," r5,jrUU,e,qVnm",18
XpH- Q  1Z-Xc,"XpH,Q,1Z,Xc",18
P 8c  7 Z,"P,8c,7,Z",18
"6ue h;,Vj-Igx ","6ue,h,Vj,Igx ",18
9 fi sB cC.,"9,fi,sB,cC.",18
O0O 6l y-e2G,"O0O,6l,y,e2G",18
"tq 0 h 4Os7ZTp ","tq,0,h,4Os7ZTp ",18
"e , F. fL.Yaa","e,F,fL,Yaa",18
65n t2. V7 xY|l,"65n,t2,V7,xY|l",18
"05  f  uY vx  ","05,f,uY,vx  ",18
1Jl  s LVh uzmT,"1Jl,s,LVh,uzmT",18
0EF|MVNk A--mRZ,"0EF,MVNk,A,mRZ",18
n eNf MrPn nRpD,"n,eNf,MrPn,nRpD",18
u ;b   xP  j|,"u,b,xP,j|",18
"tN pa.L N ","tN,pa,L,N ",18
" N 6cI XyFCG,rw"," N,6cI,XyFCG,rw",18
" r rgt 80X G4"," r,rgt,80X,G4",18
R 1 V; E,"R,1,V,E",18
",vw  oevNP l  M",",vw,oevNP,l,M",18
m g.XA|NH9,"m,g,XA,NH9",18
S ks.l .EPWNc2T,"S,ks,l,EPWNc2T",18
Cvy 25J WFu -o,"Cvy,25J,WFu,o",18
" R F,N zxO WM"," R,F,N,zxO WM",18
" L gqoj|hz,F "," L,gqoj,hz,F ",18
"vX  7CuqA ,w ZE","vX,7CuqA,w,ZE",18
"D.0jF.,gU z ","D,0jF,gU,z ",18
0b GuA|xPa R,"0b,GuA,xPa,R",18
"Nd T vk j7 ","Nd,T,vk,j7 ",18
J4K 7 0-37cQ,"J4K,7,0,37cQ",18
"6k d.rNj nh2-Z ","6k,d,rNj,nh2-Z ",18
4h eO Vfs W;;,"4h,eO,Vfs,W;;",18
HCTj nP.8d 1bcg,"HCTj,nP,8d,1bcg",18
DU32 YH 5kI|A,"DU32,YH,5kI,A",18
W ; f7qfe.1 Yv,"W,f7qfe,1,Yv",18
g QcqvJNhV VV v,"g,QcqvJNhV,VV,v",18
"uu,FO bJ-d","uu,FO,bJ,d",18
grESYX6 oy a nZ,"grESYX6,oy,a,nZ",18
"d;, LI DRio|q","d,LI,DRio,q",18
eTV D  UQc 98 D,"eTV,D,UQc,98 D",18
7-cZn 23v QU,"7,cZn,23v,QU",18
z mRJ uNX  i d,"z,mRJ,uNX,i d",18
"f f8pS 0 M ","f,f8pS,0,M ",18
qs 8 I   X6Sr,"qs,8,I,X6Sr",18
X0G-Feo3l 6  O,"X0G,Feo3l,6,O",18
" iXz  g ic h "," iXz,g,ic,h ",18
"6  tmp -p1- ,1","6,tmp,p1,1",18
"P x v lst|,","P,x,v,lst|,",18
u j|l  Ub,"u,j,l,Ub",18
UKPp5-6.Fbv  I;,"UKPp5,6,Fbv,I;",18
"  u5;6,CWLa. XZ","  u5,6,CWLa,XZ",18
z -mT ys ztVq,"z,mT,ys,ztVq",18
J3 ZB-OMop W,"J3,ZB,OMop,W",18
"P7zX qC L,StkD7","P7zX,qC,L,StkD7",18
A-Q t ElzWlzn,"A,Q,t,ElzWlzn",18
M3.g.n  |r  w6;,"M3,g,n,r  w6;",18
29 6 ROS;zdx5,"29,6,ROS,zdx5",18
Mg4Ga  w.w8.ABI,"Mg4Ga,w,w8,ABI",18
L Pm CImls|yH,"L,Pm,CImls,yH",18
"M9Ty,9 9L.XYD","M9Ty,9,9L,XYD",18
"m  DdL HD,c","m,DdL,HD,c",18
| fA.PVX v em.H,"| fA,PVX,v,em.H",18
"n-v ,25X Ap","n,v,25X,Ap",18
H RYZ4   H l0,"H,RYZ4,H,l0",18
"V  H UZ pUe f  ","V,H,UZ,pUe f  ",18
f FG  x u7 O,"f,FG,x,u7 O",18
wA OIA C26 P-Kc,"wA,OIA,C26,P-Kc",18
3v X|I8.n--mk,"3v,X,I8,n--mk",18
6GEW5 x-W L   B,"6GEW5,x,W,L   B",18
" Z tE R N8Su   "," Z,tE,R,N8Su   ",18
lm;Tv 2 6j,"lm,Tv,2,6j",18
v;e 1  zIw,"v,e,1,zIw",18
"w,f,b6  IxoBV","w,f,b6,IxoBV",18
| mp 4 C QaR,"| mp,4,C,QaR",18
8  9  a; 0 A km,"8,9,a,0 A km",18
d Rg qlP po bMY,"d,Rg,qlP,po bMY",18
"K O pdah7QcB-g ","K,O,pdah7QcB,g ",18
8 k C  fYziXT,"8,k,C,fYziXT",18
SIxws Z gp;IJ,"SIxws,Z,gp,IJ",18
Vke-r D  -DceO,"Vke,r,D,DceO",18
" uhR 9 8yt .i6T"," uhR,9,8yt,i6T",18
" PM NKWP Sf p"," PM,NKWP,Sf,p",18
Fa-8  v 3,"Fa,8,v,3",18
nmlB7 S L  II,"nmlB7,S,L,II",18
UUoKZ0W 6-joJ-1,"UUoKZ0W,6,joJ,1",18
NZSR|Pr  x QV,"NZSR,Pr,x,QV",18
r7 DcP NWpq||f,"r7,DcP,NWpq,f",18
-Oq s F9l|n6af,"-Oq,s,F9l,n6af",18
"0;Ib PS s ","0,Ib,PS,s ",18
"5F vy  Vf3;6I ","5F,vy,Vf3,6I ",18
Pz7F x G nu xF,"Pz7F,x,G,nu xF",18
Ca wycSt00 f 3e,"Ca,wycSt00,f,3e",18
p YS1   v1l8.Eu,"p,YS1,v1l8,Eu",18
xP K;abl Y,"xP,K,abl,Y",18
Tv O3 Am -b,"Tv,O3,Am,b",18
UyOX .y 7 Q,"UyOX,y,7,Q",18
PboJ5y ubw z9 Z,"PboJ5y,ubw,z9,Z",18
"ZR mhDf,c P","ZR,mhDf,c,P",18
"rvL 7,-i Y","rvL,7,i,Y",18
rVj Mwo.H N 01e,"rVj,Mwo,H,N 01e",18
N ngU 5X 8C,"N,ngU,5X,8C",18
W1 73mo 8  D6zs,"W1,73mo,8,D6zs",18
M UnvgN U.o jA,"M,UnvgN,U,o jA",18
NiQUDW; WoK 5 h,"NiQUDW,WoK,5,h",18
"v9  IH,wO  Umh1","v9,IH,wO,Umh1",18
r|1t9.s UG;.JK,"r,1t9,s,UG;.JK",18
" Ku; o J 3"," Ku,o,J,3",18
5J-Y IgtPN4x  9,"5J,Y,IgtPN4x,9",18
9e m i p F oO,"9e,m,i,p F oO",18
cY XJr  E N,"cY,XJr,E,N",18
2Q  z CHD eIYYA,"2Q,z,CHD,eIYYA",18
o 4J TW k RiBg,"o,4J,TW,k RiBg",18
A t E vASpGb6Q,"A,t,E,vASpGb6Q",18
FBZ.28 r y,"FBZ,28,r,y",18
Cv0  G PuzW nX,"Cv0,G,PuzW,nX",18
D-VDTYW 0 yBp-,"D,VDTYW,0,yBp-",18
" 9 9sT;gFxW ra"," 9,9sT,gFxW,ra",18
"hf  e, tqiF ja","hf,e,tqiF,ja",18
"FSP njp 2 ue  ","FSP,njp,2,ue  ",18
"8,r0 W -xFYQN ","8,r0,W,xFYQN ",18
gX bnH1-1TsU SV,"gX,bnH1,1TsU,SV",18
"6o x vb,k,5eR","6o,x,vb,k,5eR",18
" wd;8F60 5 I "," wd,8F60,5,I ",18
c|k.4bCUX 1 GrP,"c,k,4bCUX,1 GrP",18
n2;J-ONh; -OC,"n2,J,ONh,OC",18
"FU.d aQ rk8 ","FU,d,aQ,rk8 ",18
m O A x8 qj;6,"m,O,A,x8 qj;6",18
A P;zMn 7MwHM,"A,P,zMn,7MwHM",18
"aq6 T3uOt gq,pm","aq6,T3uOt,gq,pm",18
" XC jyq0|b.O"," XC,jyq0,b,O",18
Q X   laR  zef,"Q,X,laR,zef",18
"-C Ha Xf J.H2 ","-C,Ha,Xf,J.H2 ",18
"HZ V;L E ","HZ,V,L,E ",18
"h-U,8  O","h,U,8,O",18
N pU;X  N,"N,pU,X,N",18
"a9tj w0,Zz  D,","a9tj,w0,Zz,D,",18
" p I;Y   Z7a 0"," p,I,Y,Z7a 0",18
fXf  l L Or,"fXf,l,L,Or",18
w X.OtUC9 E9mHK,"w,X,OtUC9,E9mHK",18
9;|JOQl Q 86Mg,"9,JOQl,Q,86Mg",18
7-U95ZAk oBf l,"7,U95ZAk,oBf,l",18
"rA 0 H6 2 M7UW ","rA,0,H6,2 M7UW ",18
T  A.Ez p,"T,A,Ez,p",18
5n 58 -CgRcK kP,"5n,58,CgRcK,kP",18
Fq n anPH|0wA,"Fq,n,anPH,0wA",18
"o6X ,4|TmF2c tn","o6X,4,TmF2c,tn",18
S  QCrig hJ ti,"S,QCrig,hJ,ti",18
n|   J uX bqj,"n,J,uX,bqj",18
D.Fz   S8  0YW,"D,Fz,S8,0YW",18
fP 6|jkZZA Z,"fP,6,jkZZA,Z",18


==> data/sgstun_avg_sample_size.csv <==
pid,sample_avg
19558979,335.0
28627624_1,163.0
30732554,217.0
37534494,224.33333333333334
38664547,335.0
38871714,233.0
add-a-line-break-with-a-formula,193.0
change-negative-numbers-to-positive,346.6666666666667
convert-numbers-to-text,408.0
convert-text-to-numbers,413.6666666666667
count-specific-characters-in-a-cell,163.0
count-total-characters-in-a-cell,409.0
create-email-address-from-name,224.0
create-email-address-with-name-and-domain,173.0
exceljet1,166.33333333333334
exceljet2,171.33333333333334
exceljet4,163.0
find-nth-occurrence-of-character,207.0
get-domain-from-email-address_2,213.66666666666666
get-first-name-from-name,212.66666666666666
get-last-name-from-name,163.0
get-last-word,168.0
join-first-and-last-name,284.0
most-frequently-occurring-text,243.33333333333334
phone-5-short,141.0
phone-6-short,162.33333333333334
phone-7-short,177.0
position-of-2nd-3rd-etc-instance-of-character,217.0
remove-characters-from-left,363.0
remove-characters-from-right,418.3333333333333
remove-file-extension-from-filename,213.0
remove-text-by-matching,361.3333333333333
remove-text-by-position,173.0
remove-unwanted-characters,360.3333333333333
replace-one-character-with-another,336.0
split-numbers-from-units-of-measure_1,290.6666666666667
split-numbers-from-units-of-measure_2,297.0
split-text-and-numbers,291.0
stackoverflow1,177.0
stackoverflow10,168.0
stackoverflow2,210.33333333333334
stackoverflow3,175.33333333333334
stackoverflow8,173.0
stackoverflow9,163.0
strip-html-from-text-or-numbers,155.0
33619752,520.3333333333334
35016216,1339.0
35744094,1107.6666666666667
41503046,623.3333333333334
44789427,725.6666666666666
count-line-breaks-in-cell,966.6666666666666
get-domain-name-from-url,354.6666666666667
get-first-name-from-name-with-comma,789.6666666666666
get-first-word,1005.0
remove-leading-and-trailing-spaces-from-text,611.0
split-text-string-at-specific-character,732.6666666666666
stackoverflow7,335.0
strip-non-numeric-characters,440.0
strip-numeric-characters-from-cell,684.0


==> data/stun_avg_sample_h0h1h2_first.csv <==
pid,sample_H0,sample_H1,sample_H2
19558979,335.0,1702.6666666666667,3092.3333333333335
28627624_1,163.0,1293.0,2527.0
30732554,217.0,1357.0,2522.0
37534494,224.33333333333334,1420.6666666666667,2647.6666666666665
38664547,335.0,1495.0,2672.3333333333335
38871714,233.0,1442.0,2655.6666666666665
add-a-line-break-with-a-formula,193.0,1410.3333333333333,2690.3333333333335
change-negative-numbers-to-positive,346.6666666666667,1506.6666666666667,2684.0
convert-numbers-to-text,408.0,1491.3333333333333,2578.6666666666665
convert-text-to-numbers,413.6666666666667,1522.3333333333333,2615.6666666666665
count-specific-characters-in-a-cell,163.0,1295.6666666666667,2499.6666666666665
count-total-characters-in-a-cell,409.0,1497.0,2609.6666666666665
create-email-address-from-name,224.0,1414.0,2647.3333333333335
create-email-address-with-name-and-domain,173.0,1369.0,2648.3333333333335
exceljet1,166.33333333333334,1309.0,2536.0
exceljet2,171.33333333333334,1251.6666666666667,2416.6666666666665
exceljet4,163.0,1292.0,2526.0
find-nth-occurrence-of-character,207.0,1365.3333333333333,2575.0
get-domain-from-email-address_2,213.66666666666666,1403.6666666666667,2624.0
get-first-name-from-name,212.66666666666666,1274.0,2373.6666666666665
get-last-name-from-name,163.0,1177.6666666666667,2284.0
get-last-word,168.0,1177.0,2290.0
join-first-and-last-name,284.0,1445.0,2609.0
most-frequently-occurring-text,243.33333333333334,1481.6666666666667,2697.0
phone-5-short,141.0,1347.6666666666667,2683.0
phone-6-short,162.33333333333334,1389.0,2711.0
phone-7-short,177.0,1417.0,2739.0
position-of-2nd-3rd-etc-instance-of-character,217.0,1493.3333333333333,2813.3333333333335
remove-characters-from-left,363.0,1492.6666666666667,2648.6666666666665
remove-characters-from-right,418.3333333333333,1528.0,2642.0
remove-file-extension-from-filename,213.0,1333.0,2498.0
remove-text-by-matching,361.3333333333333,1521.6666666666667,2686.6666666666665
remove-text-by-position,173.0,1253.0,2418.0
remove-unwanted-characters,360.3333333333333,1512.0,2683.3333333333335
replace-one-character-with-another,336.0,1496.6666666666667,2682.0
split-numbers-from-units-of-measure_1,290.6666666666667,1565.6666666666667,2843.6666666666665
split-numbers-from-units-of-measure_2,297.0,1571.0,2849.0
split-text-and-numbers,291.0,1566.3333333333333,2845.3333333333335
stackoverflow1,177.0,1417.0,2754.3333333333335
stackoverflow10,168.0,1406.0,2724.0
stackoverflow2,210.33333333333334,1330.3333333333333,2495.6666666666665
stackoverflow3,175.33333333333334,1424.0,2749.0
stackoverflow8,173.0,1373.0,2655.3333333333335
stackoverflow9,163.0,1171.0,2284.0
strip-html-from-text-or-numbers,155.0,1330.6666666666667,2610.6666666666665


==> data/vsa_bound_all.csv <==
id,eps=0.1:del=0.02,eps=0.05:del=0.02,eps=0.02:del=0.02
P1,66.25,126.5625,307.4375
P2,57.96875,111.125,270.5
P3,73.3125,138.4375,326.90625
P4,67.6875,129.53125,315.71875
P5,80.53125,141.6875,323.875
P6,74.40625,136.625,311.59375
P7,74.625,134.3125,315.90625
P8,121.625,222.78125,514.3125
P9,138.96875,247.90625,517
P10,165.03125,319.5625,780.5625
P11,188.0625,345.25,812.15625
P12,217.59375,384,827.4375
P13,78.09375,151.65625,372.34375
P14,65.3125,107.59375,242.84375
P15,166.28125,310.59375,742.375
P16,79.78125,148.46875,348.75


==> data/vsa_h_drop.csv <==
id,P1,P2,P3,P4,P5,P6,P7,P8,P9,P10,P11,P12,P13,P14,P15,P16
1,5830917688366186.0,216949622939.20944,18275466560.17507,4062138218425.082,1.8815894269892212e+37,1.1719186668628636e+20,3.026180436411158e+22,1.709148711556001e+36,27660754308350.44,5.338458610320617e+28,6.496663301532604e+43,2.487660534026845e+39,9746.223187725784,4933735626178428.0,2.480298448845438e+50,259815873415264.47
2,78605.11613782788,8474.401137886216,163145.17449097318,16083.87860764165,3319843159841124.5,19047772.519044783,4894079670.132906,5526180108839794.0,71052005.31530404,6732777957148.34,8.25819337270403e+16,4.0681184090026384e+20,158.1028376931791,13708529.264629342,2.1264959332299424e+19,11933578.825947268
3,280.0238534927439,119.08632890555265,1341.2712762023173,425.2426568483246,2360160515.705874,8853.73113782299,64468.83558623183,10361688135.014067,989453.3841069997,96478303.9306858,10685017162.779408,318597950615845.25,52.40574189126549,13002.290801684136,272506152132.53223,12913.844242692561
4,56.3253229478772,7.390737973364331,167.47325398390765,75.39092878629688,34912991.44053742,567.9629963222603,2864.162770885336,33076478.652517725,305572.006104234,855832.1065946074,40623689.18683073,871802395755.6349,38.10300335796584,1413.4950126070346,44504951.64374942,744.5018590738515
5,14.025318597542105,4.036655125845782,46.20321109710302,22.39069885111955,3406919.971930219,208.4754760330342,661.5973443594619,1336257.6098397563,146861.63583113506,146884.00883906317,6361777.636429949,27865683537.610004,26.60365819369534,279.0273010247988,2194373.4410881186,258.8424574084141
6,10.22450412371821,2.3247534245307255,31.899349324388393,11.360549533227749,332002.0503453286,99.62226591272167,131.1716216143666,230514.02296763653,57344.92236723179,51017.3708382226,3589345.180225469,5897093045.410456,25.475750364866144,113.68566282907123,487104.22712385864,155.5516620774999
7,7.846149592935849,1.755081111980789,25.243351114164145,10.634694586817545,47172.58586758187,45.41579044863712,52.51227645663813,70544.97346225753,42344.2403443994,20508.555352338313,1882035.9157204696,1219785860.0418496,23.06722667381157,53.04805089750498,159182.60941838715,107.63474115247529
8,7.06797672325621,1.3779060755923205,23.895719862569898,8.60582363615029,16207.607906149642,30.56123782516969,32.71319278658297,18090.609786452016,30313.000114301558,17623.199502570857,746259.1596345002,376299487.0518635,20.255933339851097,32.5094217437819,77071.00189550492,66.83352207535435
9,6.508465535759439,1.1829099360120539,22.06609015901781,7.968744480620808,2433.391808706827,13.48531864533942,21.555296148244302,9564.039511540162,16744.948095215957,7587.751085159337,495169.74347365147,152720881.3903479,18.981507332122334,18.976610425614673,36273.67024030899,56.20006913194549
10,4.949205481832378,1.1829099360120539,19.184933793790847,5.29232034469051,1052.8595884897543,9.754136917954348,13.270860078641766,5791.721908997655,12635.440003599073,6957.998423921742,337891.69854627224,74747046.77640994,18.981507332122334,13.512954611339143,22774.016614089673,40.609630630135364
11,3.6833101688325294,1.1829099360120539,19.184933793790847,5.22568554254092,541.9614461575493,8.62112104713992,11.687851898223931,5034.799313481813,8743.155141970943,5120.238912115511,178479.1317154649,29797959.651629984,17.40611896967529,8.024324470723643,17480.751239142468,32.70070875693165
12,3.5248779049158343,1.0575897342418854,16.046137350439817,5.22568554254092,424.7785495021207,6.555723359310488,8.444847600227437,4733.538478142572,6205.141696986008,4073.623893199214,130853.4192747003,16200481.40040838,15.61945983772999,7.852379744176832,12081.075976145148,25.215693521726134
13,3.3519788200447924,1.0218971486541166,14.852111629359339,4.9411273326011065,270.5288714489375,6.555723359310488,8.105174130672369,3304.119313988274,4201.673781336348,3900.91560445967,129074.89215205908,14817383.42244148,14.194919232144654,6.752628481054002,9746.064827185017,24.146630841494712
14,2.9892260941536026,1.0218971486541166,13.619446414249634,4.731639744048211,138.73474862768245,4.673795052485851,7.551698481812959,2330.95308433204,3703.204732847108,2933.4564267982673,112781.05078919396,8237456.099581038,13.593101225952996,4.29425215691492,8701.278348013777,19.8697249931757
15,2.7658864759112958,1.0218971486541166,11.147114662688892,4.731639744048211,118.8328608224203,4.047339770149532,6.770713558768153,2100.57593603925,2685.767589541723,2437.1638060572295,112434.03085523649,5179002.2083981475,13.421952551685868,3.6928282080493147,8068.540781921191,19.027313840043494
16,2.6119394220257455,1.0218971486541166,11.147114662688892,4.531033741984325,83.15010764711278,3.9606136248447856,6.236538456052019,1326.7301725243249,2453.811304545786,2384.9404113389305,67862.19048118591,4296548.311917277,12.577494529466907,3.1756356347648205,8068.540781921191,16.70838051883859
17,2.6119394220257455,1.0218971486541166,10.221949215751792,4.531033741984325,48.30434371227571,3.9606136248447856,5.554103601945256,1079.681438789183,1926.4759228562466,2333.836056280225,40289.68146504199,2017559.4805273255,12.577494529466907,3.1756356347648205,7059.1654028861185,16.70838051883859
18,2.5382095568491683,1.0,9.618877751684272,4.473984183895282,33.37315743676894,3.568936235316185,5.281668795418754,892.1609236704045,1579.430000449885,2283.8267621687655,38566.82863416634,1180897.9562389387,12.044250024385876,3.1756356347648205,7059.1654028861185,16.70838051883859
19,2.5382095568491683,1.0,9.051386115210901,4.177095129709651,25.377403934843116,3.568936235316185,4.6860830544362235,666.3382071191253,1545.586072463421,2283.8267621687655,29929.801292533517,1053858.1650396702,12.044250024385876,2.9758367622017725,6617.254177215674,16.70838051883859
20,2.5382095568491683,1.0,9.051386115210901,4.177095129709651,18.35628788667266,3.3022836532697455,4.646066336542586,584.3211253189241,1217.907022333941,2187.0000000000105,26314.405643489958,618962.4710231001,11.53361333690579,2.5590611674522052,4663.02737721212,16.70838051883859
21,2.5382095568491683,1.0,9.051386115210901,4.177095129709651,13.479664376479542,3.1622776601683795,3.4365084574393134,474.46503248405077,1137.0879471909554,2187.0000000000105,23467.822578379004,487498.0274155859,11.53361333690579,2.5590611674522052,3960.7269517040872,16.70838051883859
22,2.5382095568491683,1.0,8.667637038795476,4.177095129709651,12.74564601002127,3.1272263280149124,3.201840612229887,397.7006476738008,998.5065818942766,2187.0000000000105,20896.487942041513,481245.1347227257,11.388395362044225,2.2006563471299074,3792.8051229030943,16.70838051883859
23,2.4665609394125334,1.0,8.667637038795476,4.177095129709651,11.706558516933319,2.5573375952138178,2.9354152862519367,397.7006476738008,977.1106448524232,2187.0000000000105,16617.304067216344,380029.3833879543,11.388395362044225,1.6274039018793405,3792.8051229030943,16.70838051883859
24,2.4665609394125334,1.0,8.667637038795476,4.177095129709651,10.56294976681781,2.3126102059999853,2.8289049867493934,383.3186440652955,935.6843591161801,2187.0000000000105,16617.304067216344,317466.1301306383,11.388395362044225,1.6274039018793405,3792.8051229030943,16.70838051883859
25,2.4665609394125334,1.0,8.596862626570536,4.177095129709651,10.46841374350926,2.2145631202425906,2.7716824103815716,383.3186440652955,915.6345727635285,2187.0000000000105,16617.304067216344,314782.0397795631,11.388395362044225,1.6274039018793405,3403.4908868962284,15.99999999999997
26,2.3322474297470785,1.0,8.596862626570536,4.177095129709651,9.686267644339779,1.9177326539590298,2.7716824103815716,383.3186440652955,873.5932937533989,2187.0000000000105,16465.454692720006,147000.34081815957,11.388395362044225,1.3994807047071631,2933.6633813676435,15.99999999999997
27,2.3322474297470785,1.0,8.596862626570536,4.177095129709651,7.916194552205127,1.9177326539590298,2.6357283815512944,349.06214720732305,734.601469106918,2187.0000000000105,16465.454692720006,135145.88614168557,11.388395362044225,1.3994807047071631,2640.6469611433313,15.99999999999997
28,2.3322474297470785,1.0,8.596862626570536,3.9999999999999964,6.209547863060215,1.8635988678425597,2.582413346474256,327.10048929450517,659.1979615584,2187.0000000000105,16465.454692720006,86037.43996295042,11.388395362044225,1.3994807047071631,2528.6921931575725,15.99999999999997
29,2.242706783940276,1.0,8.596862626570536,3.9999999999999964,5.694180496899144,1.8635988678425597,2.355400199738501,311.0558554701629,591.5342819162048,2187.0000000000105,16465.454692720006,84584.80343565095,11.144365533305615,1.3522496441040666,2528.6921931575725,15.99999999999997
30,2.1793996232090107,1.0,8.596862626570536,3.9999999999999964,5.145297414741478,1.6852596112960139,2.355400199738501,246.01475222003646,591.5342819162048,2187.0000000000105,16465.454692720006,73951.71493236591,10.905564760585968,1.3522496441040666,2421.4839400445626,15.99999999999997

